The size of the Betti table of Binomial Edge Ideals

Let $G$ be a finite simple graph on $n$ non-isolated vertices, and let $J_G$ be its binomial edge ideal. We determine almost all pairs $(\text{projdim}(J_G),\text{reg}(J_G))$, where $G$ ranges over all finite simple graphs on $n$ non-isolated vertices, for any $n$.

==> grafico_finale.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, scale=0.6] (0) at (-52, -0.25) {};
		\node [style=none, scale=0.6] (1) at (-52, -14.25) {};
		\node [style=none, scale=0.6] (2) at (-33.25, -14.25) {};
		\node [style=none, scale=0.6] (4) at (-52.5, -12.25) {$2$};
		\node [style=none, scale=0.6] (6) at (-52.5, -11.25) {$3$};
		\node [style=none, scale=0.6] (7) at (-52.5, -1.25) {$n$};
		\node [style=none, scale=0.6] (12) at (-35, -14.75) {$\ \ \ 2n-5$};
		\node [style=none, scale=0.6] (13) at (-36.25, -14.75) {  $2n-6\ \ $  };
		\node [style=full, scale=0.3] (35) at (-36, -11.25) {};
		\node [style=full, scale=0.3] (36) at (-35, -11.25) {};
		\node [style=full, scale=0.3] (42) at (-40, -11.25) {};
		\node [style=full, scale=0.3] (43) at (-39, -11.25) {};
		\node [style=full, scale=0.3] (44) at (-38, -11.25) {};
		\node [style=full, scale=0.3] (45) at (-37, -11.25) {};
		\node [style=full, scale=0.3] (80) at (-36, -10.25) {};
		\node [style=full, scale=0.3] (81) at (-35, -10.25) {};
		\node [style=full, scale=0.3] (87) at (-40, -10.25) {};
		\node [style=full, scale=0.3] (88) at (-39, -10.25) {};
		\node [style=full, scale=0.3] (89) at (-38, -10.25) {};
		\node [style=full, scale=0.3] (90) at (-37, -10.25) {};
		\node [style=full, scale=0.3] (125) at (-36, -7.25) {};
		\node [style=full, scale=0.3] (126) at (-35, -7.25) {};
		\node [style=full, scale=0.3] (128) at (-50, -7.25) {};
		\node [style=full, scale=0.3] (129) at (-49, -7.25) {};
		\node [style=full, scale=0.3] (130) at (-48, -7.25) {};
		\node [style=full, scale=0.3] (132) at (-40, -7.25) {};
		\node [style=full, scale=0.3] (133) at (-39, -7.25) {};
		\node [style=full, scale=0.3] (134) at (-38, -7.25) {};
		\node [style=full, scale=0.3] (135) at (-37, -7.25) {};
		\node [style=full, scale=0.3] (140) at (-36, -6.25) {};
		\node [style=full, scale=0.3] (141) at (-35, -6.25) {};
		\node [style=full, scale=0.3] (143) at (-50, -6.25) {};
		\node [style=full, scale=0.3] (144) at (-49, -6.25) {};
		\node [style=full, scale=0.3] (145) at (-48, -6.25) {};
		\node [style=full, scale=0.3] (147) at (-40, -6.25) {};
		\node [style=full, scale=0.3] (148) at (-39, -6.25) {};
		\node [style=full, scale=0.3] (149) at (-38, -6.25) {};
		\node [style=full, scale=0.3] (150) at (-37, -6.25) {};
		\node [style=full, scale=0.3] (185) at (-36, -3.25) {};
		\node [style=full, scale=0.3] (186) at (-35, -3.25) {};
		\node [style=full, scale=0.3] (190) at (-47, -3.25) {};
		\node [style=full, scale=0.3] (192) at (-40, -3.25) {};
		\node [style=full, scale=0.3] (193) at (-39, -3.25) {};
		\node [style=full, scale=0.3] (194) at (-38, -3.25) {};
		\node [style=full, scale=0.3] (195) at (-37, -3.25) {};
		\node [style=none, scale=0.6] (196) at (-43, -14.75) {$n$};
		\node [style=none, scale=0.6] (197) at (-44, -14.75) {$\ n-1$};
		\node [style=none, scale=0.6] (198) at (-45.25, -14.75) {$\ n-2\ \ $};
		\node [style=full, scale=0.3] (199) at (-45, -12.25) {};
		\node [style=full, scale=0.3] (200) at (-45, -1.25) {};
		\node [style=none, scale=0.6] (205) at (-46.5, -7.25) {   $\cdots$   };
		\node [style=none, scale=0.6] (206) at (-46.5, -6.25) {   $\cdots$   };
		\node [style=none, scale=0.6] (210) at (-41.5, -11.25) {   $\cdots$   };
		\node [style=none, scale=0.6] (211) at (-41.5, -10.25) {   $\cdots$   };
		\node [style=none, scale=0.6] (214) at (-41.5, -7.25) {   $\cdots$   };
		\node [style=none, scale=0.6] (215) at (-41.5, -6.25) {   $\cdots$   };
		\node [style=none, scale=0.6] (218) at (-41.5, -3.25) {   $\cdots$   };
		\node [style=full, scale=0.3] (219) at (-45, -11.25) {};
		\node [style=full, scale=0.3] (220) at (-45, -10.25) {};
		\node [style=full, scale=0.3] (223) at (-45, -7.25) {};
		\node [style=full, scale=0.3] (224) at (-45, -6.25) {};
		\node [style=full, scale=0.3] (227) at (-45, -3.25) {};
		\node [style=full, scale=0.3] (228) at (-44, -11.25) {};
		\node [style=full, scale=0.3] (229) at (-44, -10.25) {};
		\node [style=full, scale=0.3] (232) at (-44, -7.25) {};
		\node [style=full, scale=0.3] (233) at (-44, -6.25) {};
		\node [style=full, scale=0.3] (236) at (-44, -3.25) {};
		\node [style=full, scale=0.3] (237) at (-43, -11.25) {};
		\node [style=full, scale=0.3] (238) at (-43, -10.25) {};
		\node [style=full, scale=0.3] (241) at (-43, -7.25) {};
		\node [style=full, scale=0.3] (242) at (-43, -6.25) {};
		\node [style=full, scale=0.3] (245) at (-43, -3.25) {};
		\node [style=none, scale=0.6] (246) at (-52.5, -2.25) {$n-1\ \ \ \ \ \ $};
		\node [style=none, scale=0.6] (247) at (-52.5, -6.25) {$\lceil\frac{n}{2}\rceil+1\ \ \ \ \ \ \ \ $};
		\node [style=empty, scale=0.3] (263) at (-45, -2.25) {};
		\node [style=empty, scale=0.3] (264) at (-44, -2.25) {};
		\node [style=empty, scale=0.3] (265) at (-43, -2.25) {};
		\node [style=none, scale=0.6] (266) at (-52.5, -7.25) {$\lfloor\frac{n}{2}\rfloor+1\ \ \ \ \ \ \ \ $};
		\node [style=none, scale=0.6] (273) at (-39, -4.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (274) at (-40, -4.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (275) at (-37, -4.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (276) at (-38, -4.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (277) at (-35, -4.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (278) at (-36, -4.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (279) at (-46.5, -4.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (280) at (-48, -4.25) {\rotatebox{90}{$\ddots$}};
		\node [style=none, scale=0.6] (281) at (-41.5, -4.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (282) at (-46.5, -9.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (283) at (-41.5, -9.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (297) at (-45, -9.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (298) at (-44, -9.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (299) at (-43, -9.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (300) at (-45, -4.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (301) at (-44, -4.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (302) at (-43, -4.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (309) at (-48, -9.25) { \rotatebox{-5}{$\ddots$} };
		\node [style=none, scale=0.6] (310) at (-39, -9.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (311) at (-40, -9.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (312) at (-37, -9.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (313) at (-38, -9.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (314) at (-35, -9.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (315) at (-36, -9.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (320) at (-52.5, -10.25) {$4$};
		\node [style=none, scale=0.6] (325) at (-41.5, -14.75) {   $\cdots$   };
		\node [style=none, scale=0.6] (326) at (-38.75, -14.75) {   $\cdots$   };
		\node [style=none, scale=0.6] (329) at (-52.5, -8.75) {   $\vdots$   };
		\node [style=none, scale=0.6] (330) at (-52.5, -4.75) {   $\vdots$   };
		\node [style=none, scale=0.6] (331) at (-46.5, -8.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (332) at (-41.5, -8.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (333) at (-45, -8.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (334) at (-44, -8.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (335) at (-43, -8.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (340) at (-49, -8.25) { \rotatebox{-5}{$\ddots$} };
		\node [style=none, scale=0.6] (342) at (-48, -8.25) { \rotatebox{-5}{$\ddots$} };
		\node [style=none, scale=0.6] (343) at (-39, -8.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (344) at (-40, -8.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (345) at (-37, -8.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (346) at (-38, -8.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (347) at (-35, -8.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (348) at (-36, -8.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (349) at (-46.5, -5.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (350) at (-41.5, -5.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (351) at (-45, -5.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (352) at (-44, -5.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (353) at (-43, -5.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (358) at (-49, -5.25) {\rotatebox{90}{$\ddots$}};
		\node [style=none, scale=0.6] (360) at (-48, -5.25) {\rotatebox{90}{$\ddots$}};
		\node [style=none, scale=0.6] (361) at (-39, -5.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (362) at (-40, -5.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (363) at (-37, -5.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (364) at (-38, -5.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (365) at (-35, -5.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (366) at (-36, -5.25) {  $\vdots$  };
		\node [style=none, scale=0.6] (367) at (-52.5, -3.25) {$n-2\ \ \ \ \ \ $};
		\node [style=full, scale=0.3] (368) at (-46, -11.25) {};
		\node [style=full, scale=0.3] (369) at (-47, -10.25) {};
		\node [style=full, scale=0.3] (371) at (-46, -10.25) {};
		\node [style=none, scale=0.6] (372) at (-50, -14.75) {$\lceil\frac{n}{2}\rceil-1\ $};
		\node [style=none, scale=0.6] (373) at (-48.25, -14.75) {   $\ \ \ \ \cdots$   };
		\node [style=empty, scale=0.3] (374) at (-46, -2.25) {};
		\node [style=full, scale=0.3] (375) at (-46, -3.25) {};
		\node [style=none, scale=0.6] (376) at (-41.5, -2.25) {   $\cdots$   };
		\node [style=empty, scale=0.3] (377) at (-39, -2.25) {};
		\node [style=empty, scale=0.3] (378) at (-38, -2.25) {};
		\node [style=empty, scale=0.3] (379) at (-37, -2.25) {};
		\node [style=empty, scale=0.3] (380) at (-40, -2.25) {};
		\node [style=empty, scale=0.3] (381) at (-35, -2.25) {};
		\node [style=empty, scale=0.3] (384) at (-36, -2.25) {};
		\node [style=none] (388) at (-45, -14.25) {\tiny{$\vert$}};
		\node [style=none] (389) at (-43, -14.25) {\tiny{$\vert$}};
		\node [style=none] (390) at (-36, -14.25) {\tiny{$\vert$}};
		\node [style=none] (391) at (-35, -14.25) {\tiny{$\vert$}};
		\node [style=none] (392) at (-50, -14.25) {\tiny{$\vert$}};
		\node [style=none] (393) at (-44, -14.25) {\tiny{$\vert$}};
		\node [style=none] (395) at (-52, -12.25) {\rotatebox{90}{\tiny{$\vert$}}};
		\node [style=none] (396) at (-52, -11.25) {\rotatebox{90}{\tiny{$\vert$}}};
		\node [style=none] (397) at (-52, -10.25) {\rotatebox{90}{\tiny{$\vert$}}};
		\node [style=none] (398) at (-52, -7.25) {\rotatebox{90}{\tiny{$\vert$}}};
		\node [style=none] (399) at (-52, -6.25) {\rotatebox{90}{\tiny{$\vert$}}};
		\node [style=none] (400) at (-52, -3.25) {\rotatebox{90}{\tiny{$\vert$}}};
		\node [style=none] (401) at (-52, -2.25) {\rotatebox{90}{\tiny{$\vert$}}};
		\node [style=none] (402) at (-52, -1.25) {\rotatebox{90}{\tiny{$\vert$}}};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw [in=180, out=0] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

